A Multiscale Fracture Model using Peridynamic Enrichment of Finite Elements within an Adaptive Partition of Unity: Experimental Validation

Partition of unity methods (PUM) are of domain decomposition type and provide the opportunity for multiscale and multiphysics numerical modeling. Within the PUM global-local enrichment scheme [1, 2] different physical models can exist to capture multiscale behavior. For instance, we consider classical linear elasticity globally and local zones where fractures occur. The elastic fields of the undamaged media provide appropriate boundary data for local PD simulations on a subdomain containing the crack tip to grow the crack path. Once the updated crack path is found, the elastic field in the body and surrounding the crack is updated using PUM basis with appropriate enrichment near the crack. The subdomain for the PD simulation is chosen to include the current crack tip as well as nearby features that will influence crack growth. This paper is part II of this series and validates the combined PD/PUM simulator against the experimental results presented in [3]. The presented results show that we can attain good agreement between experimental and simulation data with a local PD subdomain that is moving with the crack tip and adaptively chosen size.

==> 3point-case1-crack-128.csv <==
0.1016,0.0254
# Step 1 Load 70
0.10233244027597478,0.025691553267269716

==> 3point-case1-crack-32.csv <==
0.1016,0.0254
0.10378847930161299,0.02624429860854538
0.10378650818983645,0.027609510264857605
0.10582238713620264,0.0283520398438089
0.10590312282703385,0.03146036394081088
0.10770362621132037,0.031873251386962925
0.1078175640032359,0.035804105208045695
0.10975450646579876,0.03586107410400342
0.10992541315367224,0.03973495902912848
0.11174841782431966,0.03984889682104393
0.11186235561623553,0.043665812850211295
0.113856266974756,0.043836719538084455
0.11379929807879877,0.04776757335916732
0.11579320943731929,0.047710604463209606
0.11585017833327697,0.051527520492376716
0.11767318300392382,0.05158448938833437
0.11773015189988119,0.05545837431345917
0.12195642499843445,0.05544206448201297
0.12207315656586372,0.05715412747097529
0.1240186826896845,0.05746541165078661
0.12405759321216091,0.061239732330999094
0.12615253574229096,0.06502883900975258
0.12803580503014922,0.0651230024741455
0.1280625738027756,0.06902213768656687
0.12989755333535302,0.06935577032885362
0.12989755333535308,0.07119074986143091
0.13181594102850228,0.07127415802200254
0.13181594102850228,0.07319254571515153
0.13390114504279485,0.07335936203629492
0.13390114504279488,0.07511093340830055
0.13573612457537235,0.07511093340830054
0.1362875834882431,0.07697210723923956
0.13807982495507304,0.07710997196745731
0.1381487573191819,0.0808323196293351
0.14014779587833834,0.08090125199344395
0.14007886351422952,0.08269349346027405
0.14207790207338597,0.08296922291670948
0.14207790207338597,0.08627797639393431

==> 3point-case1-crack-64-birner-big.csv <==
0.10235, 0.02732
0.10285, 0.02982
0.10435, 0.03532
0.10585, 0.03982
0.10935, 0.04732
0.11685, 0.06232
0.12885, 0.08232
0.14585, 0.10632
0.15635, 0.12582
0.16135, 0.13832
0.16435, 0.15032
0.16585, 0.15732
0.16735, 0.16382

==> 3point-case1-crack-64-birner.csv <==
0.1016, 0.02882
0.10385, 0.03532
0.10685, 0.04182
0.11185, 0.05294
0.11935, 0.06844
0.12785, 0.0843
0.13835, 0.1015
0.14685, 0.11678
0.15535, 0.13056
0.15735, 0.13406
0.16385, 0.14576
0.16505, 0.1515
0.16685, 0.158
0.16935, 0.16762

==> 3point-case1-crack-64.csv <==
0.1016,0.0254
% crack step 1 -- load 65
0.10222073828753066,0.025773256517999443
0.10275005301698596,0.025837807094762338
0.10267259232487055,0.02723209955283985
0.10322772728503103,0.02733538047566041
0.10320190705432589,0.028716762818385276
0.10375704201448634,0.028807133625853264
0.10370540155307606,0.029801212508001027
% crack step 2 -- load 70
0.10425068120226336,0.029727576365955494
0.10425068120226336,0.03019803400565019
0.10474881282076372,0.03014268604803896
0.10472113884195815,0.031083601327428434
0.10527461841806965,0.03108360132742835
0.10530229239687522,0.03349123748351322
0.10577275003657,0.03360193339873549
0.10571740207895884,0.034542848678124904
0.10627088165507034,0.03462587061454152
0.10629855563387593,0.036175613427653644
0.1067690132735707,0.036203287406459214
0.10674133929476513,0.037061180749432
0.1072394709132655,0.03703350677062642
0.10721179693445991,0.03847255366851628
0.10776527651057141,0.03850022764732185
0.10773760253176584,0.03955183884193363
0.10826340812907177,0.03963486077835036
0.10826983482292749,0.04052821720532374
0.10874029246262219,0.04058356516293477
0.1087402924626221,0.04157982839993529
0.10923842408112239,0.0414968064635185
0.1092107501023168,0.04252074367932464
0.10973655569962262,0.0425484176581301
0.11020210317351989,0.04263719994729326
0.11022497423038415,0.04494717669056834
% crack step 3 -- load 75
0.11035700227088197,0.045091048929596984
0.11135906531366495,0.04514570691374877
0.11139550396976615,0.04602023466017732
0.11190564515518306,0.046093111972379704
0.11190564515518331,0.047004078374909435
0.1123975670125495,0.04704051703101063
0.11243400566865075,0.04798792208964155
0.11292592752601704,0.04807901872989453
0.11296236618211832,0.04951834564589151
0.11343606871143405,0.0495730036300433
0.11345428803948472,0.0509758918899391
0.11392799056880035,0.05104876920214148
0.11392799056880057,0.05197795493272182
0.11441991242616682,0.051996174260772424
0.11447457041031875,0.05294357931940331
0.11489361495548261,0.05301645663160569
0.11498471159573591,0.05392742303413537
0.11538553681284915,0.054018519674388324
0.11544019479700099,0.05496592473301923
0.11595033598241779,0.0550023633891204
0.1159138973263166,0.05593154911970069
0.11640581918368278,0.0560044264319031
0.11647195534450606,0.05642328878378632
0.11689081769638907,0.056489424944610026
0.11693490847027108,0.057349195035317685
0.1173758162090952,0.05743737658308264
0.11741990698297725,0.05790032970884835
0.11786081472180122,0.057966465869672024
0.11792695088262446,0.05882623596037969
0.1183899040083897,0.05889237212120337
0.11847808555615401,0.05986236914661714
0.11889694790803684,0.059950550694382036
0.11891899329497767,0.06087645694591336
0.11942603719462543,0.06092054771979584
0.11942603719462516,0.061317364684737835
0.11991103570733169,0.06142759161944403
0.11991103570733128,0.06233145248403412
0.12035194344615532,0.06244167941874026
0.12041807960697855,0.06332349489638912
0.12090307811968506,0.06341167644415399
0.12088103273274327,0.06429349192180281
0.12136603124544987,0.06433758269568525
0.1214321674062735,0.06530757972109891
0.12189512053203908,0.06539576126886379
0.12189512053203908,0.06671848448533696
0.12235807365780461,0.06682871142004305
0.12249144824879894,0.06717548535662843
0.12291824693998092,0.06722883519302618
0.12297159677637867,0.0681357824117879
0.12339839546756066,0.06821580716638452
0.12347842022215728,0.06861593093936762
0.12390521891333928,0.06866928077576537
0.12395856874973704,0.069176104221544
0.12446539219551565,0.06920277913974288
0.12449206711371441,0.07016307619490239
0.1249188658048963,0.07024310094949902
0.12494554072309513,0.07112337325006192
0.125399014332476,0.07117672308645967
0.12545236416887373,0.07157684685944281
0.1258932719076983,0.07168707379414907
0.1260034988424046,0.07219411769379737
0.126422361194288,0.07223820846767995
0.12648849735511186,0.07309797855838786
0.12692940509393655,0.07320820549309419
0.12697349586781914,0.07364911323191872
0.12739235821970268,0.07371524939274268
0.12741440360664397,0.0741561571315673
0.1279214475062924,0.07420024790545002
% crack step 4 -- load 80
0.12866784787019417,0.0741342730229796
0.12866784787019417,0.07442476288216526
0.12908744433346248,0.07452159283522697
0.12908744433346248,0.07494118929849512
0.12957159409877206,0.07507029590257752
0.12963614740081333,0.07639363859442347
0.1300880205151023,0.07645819189646462
0.1301848504681642,0.07736193812504229
0.1306044469314325,0.07742649142708347
0.13066900023347378,0.07836251430668179
0.13108859669674208,0.07845934425974353
0.13118542664980398,0.0794276437903625
0.13160502311307232,0.07936309048832108
0.13160502311307232,0.08039594332098117
0.13212144952940255,0.08049277327404303
0.1321537261804232,0.08139651950262083
0.1326055992947122,0.0814287961536414
0.1326701525967535,0.0823970956842604
0.13312202571104245,0.08249392563732218
0.13308974906002183,0.08336539521487932
0.13360617547635206,0.08336539521487932
0.13363845212737271,0.08391409828223005
0.1340257719396204,0.08381726832916814
0.1342194318457443,0.08436597139651886
0.13454219835595074,0.0843982480475395
0.13470358161105395,0.08533427092713788
0.13509090142330166,0.08549565418224092
0.13512317807432228,0.0858506973434679
0.13560732783963192,0.08591525064550912
0.13567188114167325,0.08681899687408683
0.13605920095392096,0.08685127352510741
0.13609147760494159,0.08730314663939623
0.13660790402127188,0.08743225324347875
0.13664018067229253,0.08788412635776761
0.1370920537865815,0.08788412635776757
0.13715660708862282,0.08923974570063421
0.13757620355189132,0.08933657565369599
0.13760848020291222,0.0903048751843149
0.13802807666618067,0.09040170513737665
0.13818945992128415,0.09072447164758282
0.13851222643149075,0.09082130160064456
0.138673609686594,0.0917896011312635
0.13906092949884183,0.09182187778228398
0.13909320614986262,0.09230602754759339
0.1395869588857251,0.09233830419861383
0.13960963256619358,0.0927901773129025
0.14002922902946213,0.09279017731290233
0.14009378233150374,0.0938875834476036
0.1405739308590835,0.09396760820220022
0.14062728069548125,0.09431438213878554
0.14108075430486214,0.09434105705698442
0.14113410414125988,0.09482120558456407
0.14158757775064076,0.09484788050276295
0.14161425266883965,0.09532802903034263
0.14209440119641942,0.09535470394854151
0.14214775103281718,0.09572815280332575
0.14254787480580033,0.09580817755792236
0.14257454972399922,0.09628832608550209
0.1430280233333801,0.09628832608550209
0.14308137316977787,0.09679514953128068
0.14353484677915876,0.09682182444947957
0.14356152169735764,0.09730197297705921
0.14405841246237383,0.09739231675251671
0.14410358435010256,0.09775369185434668
0.14457036052329958,0.09778380644616584
0.1446456470028475,0.09879264527210786
0.14505219399240613,0.09880770256801744
% crack step 5 -- load 85
0.14587484600620274,0.09880770256801744
0.14594825333522113,0.09907030573039459
0.1463519936448223,0.09910700939490373
0.14638869730933105,0.1005201004785078
0.14684749311569564,0.10061185963978
0.14686584494794994,0.10151109942025614
0.14736134441882393,0.10158450674927455
0.14741639991558667,0.10303430149738814
0.14789354755420625,0.10305265332964274
0.14787519572195165,0.10404365227139123
0.14837069519282584,0.10413541143266428
0.14838904702508043,0.10450244807775633
0.1488845464959546,0.10455750357452022
0.14892125016046376,0.1055117988517593
0.14939839779908334,0.10556685434852298
0.14941674963133794,0.10598894649037863
0.1498755454377029,0.10602565015488766
0.1498755454377029,0.1064844459612525
0.15033434124406778,0.1065578532902708
0.15038939674083152,0.10751214856750971
0.15081148888268728,0.10753050039976421
0.15110511819876088,0.10787918521260143
0.15147215484385285,0.10797094437387432
0.15150885850836157,0.10931062812845999
0.1519493024824717,0.10934733179296918
0.15204106164374445,0.10975107210257033
0.15295865325647393,0.10986118309609794
0.15303206058549212,0.11033833073471752
0.1536376710498937,0.11037503439922673
0.1536376710498932,0.1121735139601774
0.15411481868851246,0.11228362495370497
0.15411481868851212,0.11266901343105154
0.1546470218238953,0.11274242076006993
0.15464702182389495,0.11366001237279988
0.15574813175917043,0.11366001237279988
0.15576648359142486,0.11399034535338266
0.15624363123004412,0.11404540085014639
0.1563170385590621,0.11551354743051419
0.15673913070091766,0.11553189926276859
0.1567391307009175,0.11597234323687891
0.15739979666208254,0.11595399140462434
0.1574365003265915,0.11630267621746174
0.15785859246844713,0.11628432438520714
0.1578952961329562,0.11725697149470096
0.15835409193932118,0.11736708248822864
0.1583724437715755,0.1178258782945936
0.1588862950747039,0.11786258195910276
0.1589229987392131,0.11881687723634188
0.15940014637783267,0.11883522906859648
0.15940014637783267,0.11978952434583559
0.15989564584870686,0.11986293167485396
% crack step 6 -- load 90
0.15971708573320786,0.11986293167485396
0.16121492419311967,0.11993206268069605
0.16172188490262823,0.11997815001792411
0.16174492857124223,0.12050815439604673
0.1622288456121368,0.12053119806466076
0.1622518892807508,0.12096902776832726
0.16271276265303133,0.12106120244278336
0.1628049373274874,0.12290469593190569
0.16319667969392584,0.12299687060636179
0.16328885436838195,0.12391861735092294
0.16370364040343438,0.12401079202537904
0.16374972774066235,0.12437949072320346
0.16423364478155683,0.12444862172904554
0.1642336447815567,0.1253703684736067
0.1646714744852232,0.12541645581083474
0.1647636491596792,0.126430377229852
0.16522452253195977,0.12647646456708006
0.1652475662005738,0.12732908030579915
0.166192356613749,0.12749038598609735
0.16623844395097706,0.1278360410153078
0.16672236099187168,0.1279282156897639
0.16669931732325766,0.13037084456285103
0.1672062780327663,0.13041693190007908
0.16718323436415158,0.1343343555644634
0.16773628241088806,0.1343573992330772
0.1677743711193409,0.13618565723881806
% crack step 7 -- load 95
0.16887972262461948,0.1361553764606568
0.16942024209982362,0.1363355496190582
0.1696261542808538,0.13690180811689115
0.17034684691445948,0.13685033007163364
0.17037258593708823,0.1377769348862693
0.17086162736703492,0.13782841293152695
0.17109327857069434,0.1384718884972467
0.17158232000064147,0.13867780067827737
0.1719684053400739,0.14042805421703447
% crack step 8 -- load 100
0.1722555239294969,0.140377511712217
0.17334360406387206,0.14031089456113277
0.17367668981929305,0.14475203796674574
0.17369889553632112,0.14530718089244737
0.17440947848121918,0.14526276945839126
0.174009775574714,0.14550703234569995
0.17407639272579817,0.14681716965035582
0.17380111524197878,0.14733285613671013
0.1741865037193252,0.14749802262700162
0.1742232073838342,0.14786505927209362
0.1736726524161961,0.14792011476885744
0.17370935608070498,0.15028750112970085
0.17325056027433985,0.15043431578773775
0.17328726393884883,0.15232455450996155
0.1738011152419777,0.15237961000672534
0.17378276340972307,0.1528200539808357
0.17326891210659429,0.1529668686388725
0.17328726393884894,0.1538477565870932
0.17378276340972304,0.15392116391611155
0.17383781890648684,0.15432490422571266
0.17330561577110343,0.15439831155473085
0.1733056157711034,0.1557012916448074
0.1738194670742322,0.155903161799608
0.17380111524197753,0.15682075341233795
0.17330561577110334,0.1568941607413563


















==> 3point-case1-crack-experiment.csv <==
-5.99685305996357, -2.929587809730264
-5.963654993401239, -2.8042689594530614
-5.934602492543024, -2.695278796354808
-5.901348058585458, -2.5788847836565134
-5.863829733978404, -2.464896866796151
-5.822043326105691, -2.3539788766680214
-5.7802401477682785, -2.245716210117088
-5.738409018656369, -2.1418790828614798
-5.6965275781503655, -2.0460079263374595
-5.654679678573759, -1.9448261226590473
-5.612820598687352, -1.845414534698767
-5.57092797787155, -1.7513135938928768
-5.52901858659105, -1.6598679766641844
-5.482892355131466, -1.5633787974596238
-5.4325530102627315, -1.4612559843731532
-5.386374604024087, -1.373027811853202
-5.340226943637388, -1.2799315461083909
-5.2898456726069085, -1.1844470419649102
-5.235243169132781, -1.0846144177348283
-5.180660630497581, -0.9816206940080852
-5.1302979933167645, -0.8831858303343854
-5.079916722286285, -0.7877013261909056
-5.0294888666316435, -0.6995927208729684
-4.974869725791745, -0.6023943462234378
-4.920275873747819, -0.5011919122114685
-4.865666049832751, -0.4025183577968283
-4.80682966951699, -0.3003396431613643
-4.752245134397896, -0.19766202938428723
-4.701882497217081, -0.09922716571058743
-4.6514639584872715, -0.009643380627542442
-4.5968315077547555, 0.08544759435754745
-4.542209039441701, 0.18211911909096745
-4.491804476099141, 0.27391567382167636
-4.437240571313604, 0.3798597570786386
-4.382679994001222, 0.48633069025171016
-4.332308039895574, 0.5832903741602995
-4.28193142732751, 0.6795124681863354
-4.2315967409211925, 0.7823728711553599
-4.18124342066521, 0.8822829145941675
-4.130936685033387, 0.989568856858519
-4.080601998627069, 1.0924292598275445
-4.034529805331512, 1.1974744816697358
-3.9884296612614585, 1.298094164216601
-3.942331380576371, 1.3990088827164882
-3.9004555302252673, 1.4957651470995734
-3.858641171578056, 1.6022575979323772
-3.8168212227759457, 1.707864940906115
-3.7792344187713756, 1.8110102864929267
-3.74586468786901, 1.9091489495979999
-3.7125019446602683, 2.008393997526904
-3.6791287199110903, 2.105979468220061
-3.645776458242785, 2.206884093384713
-3.6124731104298493, 2.3155334123161864
-3.5834322557276757, 2.426367550120826
-3.5586515649050554, 2.5390177118573547
-3.533940751018677, 2.6627317218322
-3.513303762515207, 2.758758160436758
-3.4968687071110898, 2.8473807494412746
-3.4803777501579782, 2.9271522598551387


==> 3point-case1-reference.csv <==
0.1016, 0.0254
0.10302429906542057, 0.03151037735849055
0.1049233644859813, 0.03726132075471694
0.10800934579439253, 0.04540849056603771
0.11133271028037384, 0.05307641509433961
0.11489345794392523, 0.06122358490566038
0.11869158878504674, 0.06889150943396224
0.12296448598130841, 0.07631981132075469
0.1267626168224299, 0.08398773584905658
0.13127289719626167, 0.09141603773584903
0.13530841121495327, 0.0988443396226415
0.13934392523364486, 0.10627264150943394
0.14290467289719627, 0.11394056603773584
0.14694018691588784, 0.12160849056603772
0.15073831775700935, 0.1292764150943396
0.15453644859813084, 0.13694433962264146
0.15738504672897197, 0.1448518867924528
0.1602336448598131, 0.15299905660377355
0.1628448598130841, 0.16114622641509432
0.16498130841121494, 0.1695330188679245
0.16616822429906541, 0.1757632075471698


==> 3point-case2-crack-128.csv <==
# Step 1 load 70
0.10207180666701308,0.02485591944615296
0.10207180666701308,0.025254178368560164

==> 3point-case2-crack-64-birner.csv <==
0.1016, 0.0254
0.1026, 0.03224
0.1046, 0.03724
0.1136, 0.05474
0.1236, 0.07424
0.13385, 0.09098
0.14035, 0.10098
0.14885, 0.11518

==> 3point-case2-crack-64.csv <==
0.1016,0.0254
% crack step 1 -- load 70
0.10170992799465123,0.025850708170134348
0.10277470378206903,0.02587436985429915
0.10282202715039979,0.026773513852561572
% crack step 2 -- load 75
0.10286485498011425,0.027176604496644816
% crack step 3 -- load 80
0.10335804840150914,0.027227036841432843
0.10339372735314714,0.02767302373690285
0.10383971424861732,0.02772654216435931
0.10385755372443654,0.0291001818024067
0.10435705904736309,0.029189379181500767
0.10437489852318249,0.030616537247004607
0.1048387248944716,0.030687895150279927
0.10489224332192854,0.032132892691602515
% crack step 4 -- load 85
0.10592238474506695,0.03216171554349533
0.10587758409918992,0.03305772846103572
0.10634799088089845,0.033147329752789854
0.10639279152677547,0.03411054363914569
0.10690799895436102,0.03420014493089972
0.10693039927729947,0.035544164307210115
0.1073784057360696,0.035588964953087165
0.10749040735076226,0.03657457916238158
0.10787121284071688,0.03666418045413562
0.10793841380953242,0.03798579950750751
0.10843122091417959,0.03816500209101557
0.10849842188299508,0.03962102308201852
0.10892402801882677,0.039665823727895545
0.10903602963351927,0.04062903761425137
0.10939443480053547,0.04065143793718987
0.10950643641522811,0.04210745892819285
0.10999924351987539,0.04215225957406988
0.10995444287399846,0.04349627895038032
0.11042484965570717,0.04365308121094991
0.11051445094746123,0.04461629509730576
0.11096245740623153,0.044661095743182784
% crack step 5 -- load 90
0.1110683805666966,0.04503631075937253
0.11204756277287378,0.04503631075937274
0.11209346193878822,0.04551060214049006
0.11259835276384832,0.045571801028376276
0.11262895220779122,0.04746896655284531
0.11313384303285164,0.04757606460664594
0.11314914275482331,0.04800445682184853
0.11360813441396918,0.048080955431706145
0.11363873385791244,0.04951912929702922
0.11411302523902984,0.049565028462943785
0.11409772551705831,0.0504830117812352
0.11461791606409001,0.05055951039109282
0.11463321578606152,0.051967084812472954
0.11515340633309332,0.052089482588245126
0.1151228068891504,0.05294626701865044
0.11561239799223916,0.053022765628508016
0.11561239799223912,0.054017247556656905
0.11616318798321394,0.05406314672257144
0.11611728881729938,0.05545542142197993
0.11660687992038815,0.055501320587894476
0.11660687992038819,0.055975611969011664
0.11712707046741996,0.056113309466755364
0.11717296963333451,0.05648050279407191
0.11764726101445169,0.056572301125901045
0.11761666157050864,0.057444385278277825
0.11815352881448968,0.0574999232690344
0.11813501615090452,0.05846258177548247
0.11865337073129995,0.05849960710265349
0.11863485806771461,0.058869860374364424
0.11913469998452457,0.059017961683048833
0.11919023797528157,0.059888056871569416
0.1196160292377493,0.06003615818025378
0.11967156722850632,0.06090625336877435
0.12016437433315366,0.06099585466052838
0.12016437433315381,0.061891867578068714
0.12067958176073966,0.06191426790100723
0.12066106909715407,0.06293246439821204
0.12116091101396363,0.06295097706179759
0.12120571165984054,0.06342138384350637
0.12163131779567213,0.06346618448938343
0.12168552657718322,0.06433352499356239
0.12215593335889163,0.06440072596237793
% crack step 6 -- load 95
0.12279382002577695,0.06429990348068944
0.12283428564444966,0.06474502528609251
0.12336033868719869,0.06476525809542902
0.12342103711520784,0.0651699142821591
0.12388639172994743,0.06521037990083209
0.12386615892061055,0.06612085632097492
0.1243517463446864,0.06626248598633022
0.12433151353534946,0.06717296240647304
0.12489803219677155,0.06717296240647298
0.1248980321967712,0.06757761859320302
0.1253836196208472,0.06767878263988546
0.12540385243018362,0.06911531210277756
0.12584897423558683,0.06925694176813314
0.12588943985425985,0.0696615979548634
0.12633456165966309,0.06978299481088247
0.12633456165966309,0.07020788380694924
0.12690108032108544,0.07024834942562226
0.12692131313042196,0.07109812741775577
0.1273462021264887,0.07115882584576531
0.12742713336383474,0.07172534450718768
0.12785202235990145,0.07172534450718773
0.12785202235990142,0.07213000069391798
0.12837807540265073,0.07219069912192752
0.12837807540265067,0.07263582092733077
0.12884343001739004,0.07273698497401333
0.1289648268734086,0.07366769420349287
0.12932901744146533,0.07374862544083892
0.12938971586947443,0.07467933467031844
0.1298955361028868,0.07474003309832793
0.12989553610288618,0.07563027670913441
0.1303608907176255,0.07573144075581698
0.1304215891456349,0.07611586413321067
0.13084647814170136,0.07619679537055672
0.1309071765697106,0.07710727179069965
0.1313320655657772,0.07718820302804569
0.13139276399378644,0.07765355764278536
0.13185811860852586,0.0777547216894679
0.13191881703653507,0.07862473249093778
0.1323841716512749,0.07870566372828382
0.13244487007928443,0.07971730419510922
0.1328899918846877,0.07973753700444575
0.1329506903126972,0.08119429927667449
0.13339581211810042,0.08127523051402039
0.1334767433554465,0.081700119510087
0.13386116673284018,0.081700119510087
0.13398256358885927,0.08263082873956638
0.13438721977558948,0.0826915271675757
0.13444791820359897,0.08364246920639153
0.13495373843701178,0.08364246920639153
0.13537862743307852,0.08465410967321683
0.13550002428909758,0.08615133756411836
0.13590468047582754,0.08621203599212775
0.13600584452250963,0.0870213483655879
0.13647404176335454,0.08718856166588952
% crack step 7 -- load 100
0.1366460760080937,0.0874512082489666
0.1366962399981842,0.08793612681984148
0.13713099457896877,0.0879862908099317
0.13713099457896877,0.08843776672074627
0.13718115856905927,0.08892268529162115
0.13813427438077924,0.08892268529162076
0.13816771704083958,0.08937416120243537
0.13923788216277078,0.08939088253246526
0.1392880461528613,0.0907787529249697
0.139739522063676,0.0908456382450904
0.1398064073837967,0.09178203272678015
0.14020771930452092,0.09184891804690083
0.14030804728470198,0.09283547651868113
0.14126116309642195,0.09298596848895266
0.1412946057564823,0.09378859233040106
0.14172936033726685,0.09390564164061228
0.1418296883174479,0.09480859346224173
0.14231460688832298,0.09489220011239259
0.14234804954838334,0.09531023336314698
0.14278280412916788,0.09537711868326768
0.14288313210934891,0.09633023449498765
0.14328444403007312,0.09639711981510835
0.14335132935019382,0.09731679296676797
0.14375264127091802,0.09741712094694902
0.14378608393097836,0.09780171153764304
0.14430444516191376,0.09788531818779392
0.14430444516191376,0.09828663010851812
0.1448228063928492,0.09838695808869918
0.144806085062819,0.09979154981123388
0.1453411676237846,0.09989187779141492
0.1453244462937544,0.10081155094307455
0.14580936486462948,0.10086171493316508
0.1458428075246898,0.1013131908439798
0.14632772609556488,0.10143024015419103
0.14634444742559508,0.1017646667547945
0.1468628086565305,0.10188171606500566
0.1468628086565305,0.10378794768844557
0.14731428456734522,0.10383811167853607
0.14731428456734522,0.10428958758935075
0.14781592446825048,0.10437319423950163
0.147866088458341,0.10480794882028599
0.1483342856991859,0.1048915554704367
0.1484011710193066,0.10627942586294087
0.14881920427006096,0.10634631118306123
0.148819204270061,0.1077341815755657
0.14932084417096644,0.10778434556565623
0.14938772949108742,0.1092391012782815
0.14982248407187188,0.10935615058849271
0.1499395333820831,0.11176402211283785
0.15030740264274686,0.11186435009301889
0.15054150126316931,0.11336926979573463

































































































==> 3point-case2-crack-experiment.csv <==
-5.99685305996357, -2.929587809730264
-5.976041197651821, -2.8438173162556106
-5.937621141872734, -2.6862797263558615
-5.906497255720367, -2.584934534248865
-5.856638597589383, -2.4118223881319345
-5.796085271025728, -2.2392688567906447
-5.748435111781966, -2.1103306364734404
-5.671797359823698, -1.9471178484737557
-5.608594667849532, -1.7728124368152116
-5.546790549492787, -1.650571301836023
-5.472498054910535, -1.4807524100404477
-5.392143543427492, -1.3201783529393607
-5.330414321314085, -1.2115184034189044
-5.262414092345768, -1.0742064435792686
-5.182181082847007, -0.935664746294421
-5.101957885083181, -0.7989022436111561
-5.021762487235003, -0.6671807922990345
-4.94762011219726, -0.5245835779076433
-4.873566247185078, -0.3980361814846791
-4.793410639426254, -0.27352999970861
-4.702498377280747, -0.11314934563669343
-4.610052969472708, 0.0616845243882409
-4.51176742014853, 0.2506039513311711
-4.404514623319287, 0.41137526064421515
-4.374451590124559, 0.5420505629736905
-4.269745660763706, 0.6843861311001431


==> 3point-case2-crack-ugo.csv <==
0.1016, 0.0254
0.10384778761061945, 0.036501398601398616
0.10429734513274336, 0.04249615384615385
0.10969203539823008, 0.056927972027972035
0.11823362831858406, 0.07358006993006994
0.12587610619469025, 0.0873458041958042
0.1350920353982301, 0.10466398601398601
0.13981238938053098, 0.11376713286713286
0.14273451327433628, 0.11620944055944056
0.14678053097345134, 0.11754160839160839


==> 3point-case2-reference.csv <==
0.1016, 0.0254
0.10254953271028037, 0.0312707547169811
0.10444859813084112, 0.03845943396226412
0.10824672897196262, 0.048763207547169785
0.11204485981308411, 0.0573896226415094
0.11489345794392523, 0.06338018867924525
0.11916635514018692, 0.07152735849056602
0.1236766355140187, 0.07967452830188679
0.1310355140186916, 0.09237452830188676
0.1381570093457944, 0.1045952830188679
0.14076822429906544, 0.10986698113207545
0.1424299065420561, 0.11274245283018866
0.14432897196261685, 0.115138679245283
0.14670280373831776, 0.1180141509433962



==> 3point-case3-crack-128-ref.csv <==
0.1016,0.0254
% crack step 1 -- load 70
0.12723361920212004,0.038230280075836155
0.12747724105221858,0.03824550644146732
0.1275076937834809,0.038961145626131864
0.12774920298946474,0.0390108681097166
0.12774920298946463,0.04002662741723733
0.12800491861933022,0.040026627417237316
0.12800491861933022,0.04054516188890921
0.12823932461337387,0.04054516188890921
0.1282535310372553,0.04171719185912638
0.1284950402432395,0.04178112076659271
0.12848793703129927,0.042257035966620046
0.12873654944922364,0.042278345602442154
% crack step 2 -- load 73
0.1287410004940593,0.043482579616253125
0.12898137611392163,0.043482579616253125
0.1289813761139216,0.04398736841796437
0.12923377051477702,0.0439873684179644
0.12924578929577005,0.04449215721967567
0.12947414613463928,0.04449215721967567
0.12949818369662555,0.04524934042224252
0.12973855931648798,0.04526135920323565
0.12973855931648792,0.04573009166196754
% crack step 3 -- load 76
0.1299991343535939,0.04566198621966983
0.12999913435359386,0.046632501709609156
0.13024176322607853,0.04663250170960918
0.13024176322607853,0.04691794744194427
0.13048439209856327,0.04691794744194427
0.13051293667179667,0.04840226525008677
0.13074129325766454,0.048402265250086764
0.1307270209710475,0.048916067568289874
0.1309839221301489,0.048930339854906635
0.1310124667033818,0.04965822647236104
0.13124082328924958,0.04965822647236104
0.13125509557586582,0.05064301424891696
0.13148345216173368,0.05065728653553371
0.13154054130820042,0.051599257452239373
% crack step 4 -- load 79
0.13150890960741005,0.05185335599208211
0.1317334126758916,0.05188789492569458
0.13171614320908534,0.052371439996270044
0.13197518521117943,0.05237143999626999
0.13197518521117943,0.05285498506684547
0.1322342272132735,0.05285498506684538
0.13221995492665672,0.05314043079918059
% crack step 5 -- load 82
0.13224459858073082,0.05339268117512678
0.13246540140031013,0.0534147614570847
0.13250956196422597,0.05462917696477058
0.13273036478380523,0.0546512572467285
0.13273036478380523,0.055137023449802834
0.13321613098687965,0.0552032642956766
0.1332382112688376,0.056373519239446605
0.13350317465233272,0.05639559952140453
0.13348109437037478,0.05694760657035265



==> 3point-case3-crack-128.csv <==
# Step 1 Load 70
0.12758131335769576,0.03721016993989074
0.12758131335769576,0.037410806237175964
0.12782653549882217,0.03749997792485829
0.12784882842074277,0.038146472660555084
0.12811634348378972,0.03830252311399913
0.12811634348378972,0.039149654146981135
0.12833927270299555,0.03928341167850455
0.12836156562491616,0.04008595686764514
0.12856220192220139,0.04021971439916854
0.12860678776604256,0.04086620913486527
0.12885200990716894,0.040977673744467986
0.12887430282908952,0.04137894633903833
0.1291195249702159,0.04153499679248227
0.12911952497021587,0.04235983490354335
0.12934245418942164,0.04242671366930499
0.12936474711134222,0.04311779424884282
0.12960996925246857,0.04336301638996902
0.1293647471113422,0.04360823853109518
0.12960996925246857,0.04378658190645965
0.12985519139359492,0.04394263235990354
0.12985519139359492,0.044388490798315

==> 3point-case3-crack-64-birner-new.csv <==
0.12825, 0.0414
0.13075, 0.0484
0.13275, 0.0574
0.13425, 0.06156
0.13625, 0.065568
0.13675, 0.06718
0.14275, 0.07418
0.14325, 0.07518
0.14425, 0.07668
0.14825, 0.0858
0.15175, 0.09392
0.15475, 0.10192
0.15675, 0.10582
0.15675, 0.11282
0.15525, 0.11482

==> 3point-case3-crack-64-birner.csv <==
0.127, 0.0381
0.13025, 0.0474
0.13275, 0.0574
0.13875, 0.07306
0.14175, 0.076044
0.14725, 0.090544
0.15575, 0.1078
0.15625, 0.1128
0.15475, 0.1143

==> 3point-case3-crack-64-new.csv <==
% crack step 1 -- load 50
0.1270564434750307,0.03758868112399149
0.1270945028032412,0.0374485936173576
0.12761464695545247,0.03857822365746649
0.12751315541355715,0.04003716457220532
0.12797751093383325,0.04003716457220532
0.12799608515464433,0.04104017249600159
% crack step 2 -- load 55?





==> 3point-case3-crack-64-ref.csv <==
% crack step 1 -- load 50
0.12698011298510561,0.03971439050470809

==> 3point-case3-crack-64.csv <==
% crack step 1 -- load 50
0.1272456135583677,0.040467609687051584
0.12775273321996725,0.04057627818596578
0.12775273321996725,0.041192066346479513
% crack step 2 -- load 55
0.12774412855566447,0.041494999869834015
0.12828207496308489,0.04156441230950116
0.12828207496308489,0.04243206780534056
0.12880266826058853,0.0425188333549245
0.12882002137050533,0.04388972903835077
0.12927120222834182,0.04402855391768509
0.1293059084481754,0.044792090754023794
% crack step 3 -- load 60
0.1302929189060846,0.04490066945785279
0.13032250369054796,0.04632073911204631
0.13082544502640864,0.046394701073202226
0.13084023741864048,0.04740058374492266
0.13131670333088535,0.04744389882785396
0.13133836087235104,0.04926313231097037
0.1318216283265438,0.04935262628396893
0.13189322350494273,0.05030126239775447
% crack step 4 -- load 65
0.13231104636815205,0.05031067154018426
0.13280549212614196,0.05035562115454706
0.1333448874984946,0.05033314634736578
0.13334488749849457,0.051704109585428815
0.1338842828708472,0.05186143323569839
0.1339292324852099,0.052760425522952875
0.1343787286288371,0.052850324751678335
0.13440120343601844,0.05379426665329561
0.13485069957964563,0.05383921626765836
0.13487317438682697,0.05476068336209424
0.13536762014481687,0.05480563297645697
0.13539009495199822,0.055727100070892835
0.13590701551716947,0.055816999299618336
0.13592949032435134,0.05678341600841688
0.1363340368536162,0.05676094120123552
0.13642393608234232,0.05770488310285273
0.13691838184033267,0.05783973194594095
0.13689590703315194,0.05871624942601407
0.1373903527911422,0.05885109826910236
0.13745777721268676,0.059795040170719654
0.1378847985491332,0.05975009055635713
0.1379746977778592,0.060649082843611736
% crack step 5 -- load 70
0.13899243392902458,0.060635196687058544
0.13949215329567782,0.060706585168008795
0.13949215329567782,0.06115276317394907
0.13995617842185584,0.06120630453466171
0.13995617842185584,0.061688176781077186
0.1404558977885091,0.061741718141789886
0.14050943914922193,0.0627054626346209
0.14097346427539995,0.06274115687509613
0.14093777003492472,0.06324087624174925
0.14145533652181558,0.06327657048222436
0.1414910307622908,0.06366920712745168
0.14199075012894408,0.06372274848816449
0.1419372087682312,0.06422246785481754
0.1424904694955969,0.06425816209529273
0.1424726223753592,0.06470434010123315
0.1429723417420121,0.06477572858218361
0.14297234174201165,0.06518621234764858
0.14345421398842678,0.0652754479488366
0.14345421398842673,0.06565023747382642
0.14447149984197027,0.06572162595477686
0.14448934696220778,0.06614995684047947
0.14691655531452283,0.06618565108095466

























==> 3point-case3-crack-experiment.csv <==
-4.990619136960601, -2.4344941956882256
-4.990619136960601, -2.381426202321725
-4.977485928705441, -2.288557213930349
-4.924953095684803, -2.1558872305140975
-4.885553470919325, -2.0497512437810954
-4.833020637898687, -1.8905472636815936
-4.793621013133208, -1.73134328358209
-4.767354596622889, -1.5986733001658378
-4.688555347091933, -1.439469320066336
-4.609756097560975, -1.2802653399668333
-4.5046904315197, -1.0812603648424552
-4.373358348968106, -0.9751243781094532
-4.281425891181989, -0.9220563847429526
-4.202626641651032, -0.8424543946932017
-4.123827392120075, -0.6832504145936991
-4.058161350844278, -0.4975124378109461
-3.9793621013133214, -0.33830845771144347
-3.8742964352720453, -0.11276948590381508
-3.782363977485929, 0.1127694859038133
-3.729831144465291, 0.27197346600331596
-3.6772983114446536, 0.4046434494195683
-3.6510318949343343, 0.5771144278606961
-3.6510318949343343, 0.7363184079601983
-3.742964352720451, 0.8291873963515748


==> 3point-case3-crack-ugo.csv <==
0.127, 0.0381
0.12857345132743364, 0.04399642857142855
0.12902300884955753, 0.051253571428571426
0.13576637168141592, 0.06667500000000001
0.14318407079646017, 0.07483928571428572
0.14498230088495576, 0.08232321428571426
0.14835398230088498, 0.0923017857142857
0.15217522123893806, 0.09887857142857141
0.1541982300884956, 0.10590892857142854
0.1541982300884956, 0.11089821428571427
0.15307433628318584, 0.11429999999999997

==> 3point-case3-reference.csv <==
0.127, 0.0381
0.12794953271028037, 0.042533018867924516
0.1310355140186916, 0.05379528301886791
0.13483364485981308, 0.06385943396226412
0.1376822429906542, 0.06985
0.13981869158878507, 0.07272547169811319
0.14717757009345794, 0.08015377358490564
0.14955140186915888, 0.0849462264150943
0.15073831775700935, 0.08878018867924525
0.15738504672897197, 0.10219905660377356
0.15987757009345796, 0.10914811320754714
0.16118317757009348, 0.11322169811320752
0.16142056074766356, 0.1180141509433962
0.16094579439252338, 0.12017075471698112
0.159996261682243, 0.12136886792452828
0.15857196261682244, 0.12184811320754714

==> crack_pos_straigth.csv <==
File,x1,y1
85,5,5
86,6.15,5
88,7.4,5
90,8.4,5
92,9.6,5

==> crack_pos_void_coupled.csv <==
File,x1,y1
0,8.3,7.5
1,8.212621177132517,7.5
2,8.177977567670668,7.5
3,8.102965405503262,7.5
4,8.013648399529893,7.5
5,7.947248981597912,7.5
